exLong: Generating Exceptional Behavior Tests with Large Language Models

Many popular programming languages, including C#, Java, and Python, support exceptions. Exceptions are thrown during program execution if an unwanted event happens, e.g., a method is invoked with an illegal argument value. Software developers write exceptional behavior tests (EBTs) to check that their code detects unwanted events and throws appropriate exceptions. Prior research studies have shown the importance of EBTs, but those studies also highlighted that developers put most of their efforts on "happy paths", e.g., paths without unwanted events. To help developers fill the gap, we present the first framework, dubbed exLong, that automatically generates EBTs. exLong is a large language model instruction fine-tuned from CodeLlama and embeds reasoning about traces that lead to throw statements, conditional expressions that guard throw statements, and non-exceptional behavior tests that execute similar traces. We compare exLong with the state-of-the-art models for test generation (CAT-LM) and one of the strongest foundation models (GPT-4o), as well as with analysis-based tools for test generation (Randoop and EvoSuite). Our results show that exLong outperforms existing models and tools. Furthermore, we contributed several pull requests to open-source projects and 23 EBTs generated by exLong were already accepted.

==> figs/cat-lm-prompt-example.txt <==
public class PPK {
    public static final Builder publicKey(File file) {
        return new Builder().publicKey(file);
    }
}
<|codetestpair|>
package com.github.davidmoten.security;

import static org.junit.Assert.assertEquals;
import static org.junit.Assert.assertTrue;
import java.io.ByteArrayInputStream;
import java.io.File;
import java.io.IOException;
import java.io.InputStream;
import java.io.UnsupportedEncodingException;
import java.nio.charset.StandardCharsets;
import java.nio.file.Files;
import java.util.Arrays;
import java.util.List;
import java.util.stream.Collectors;
import java.util.stream.IntStream;
import org.junit.Test;

public class PPKTest {

    private static final String content = "Hello World";

    private void testRSA(int length) {
        PPK ppk = PPK.publicKey("/public.der").privateKey("/private.der").build();
        String content = IntStream.range(0, length).mapToObj(x -> "a").collect(Collectors.joining());
        String result = ppk.decryptRsa(ppk.encryptRsa(content, StandardCharsets.UTF_8), StandardCharsets.UTF_8);
        assertEquals(content, result);
    }
    
    @Test
    public void testBuilderUsingFiles() {
    	   byte[] bytes = PPK.publicKey(new File("src/test/resources/public.der")).encrypt(content, StandardCharsets.UTF_8);
    	   assertEquals(content, PPK.privateKey(new File("src/test/resources/private.der")).decrypt(bytes, StandardCharsets.UTF_8));
    }	   

    @Test(expected = RuntimeException.class)
    public void testBuilderUsingPublicKeyFileThrowsExceptionWhenFileDoesNotExist() {


==> figs/elong-prompt-example.txt <==
<s>[INST] <<SYS>>
You are a helpful programming assistant and an expert Java programmer. You are helping a user writing exceptional-behavior tests for their Java code.
<</SYS>>

Please complete an exceptional behavior test method in Java to test the method 'close' in class 'com.icegreen.greenmail.util.Retriever' for the exception 'RuntimeException'.
The method to be tested is defined as:
```java
@Override
    public void close() {
        if (null != store)
            try {
                store.close();
            } catch (MessagingException e) {
                throw new RuntimeException(e);  // this line is executed
            }
    }
```
The following condition should be satisfied to trigger the exception:
```java
null != store
```

Here is a related non-exceptional test method for reference:
```java
@Test
public void testremoveAllMessagesInImapMailbox() throws FolderException {
    try (Retriever retriever = new Retriever(greenMailRule.getImap())) {
        greenMailRule.setUser("foo@localhost", "pwd");
        GreenMailUtil.sendTextEmail("foo@localhost", "bar@localhost", "Test subject", "Test message", ServerSetupTest.SMTP);
        assertThat(greenMailRule.waitForIncomingEmail(1)).isTrue();
        greenMailRule.purgeEmailFromAllMailboxes();
        Message[] messages = retriever.getMessages("foo@localhost", "pwd");
        assertThat(messages.length).isEqualTo(0);
    }
}
```
Please only give the new exceptional-behavior test method to complete the following test class. Do NOT use extra libraries or define new helper methods. Return **only** the code in the completion:
```java
package com.icegreen.greenmail.util;

import com.icegreen.greenmail.junit.GreenMailRule;
import org.junit.Rule;
import org.junit.Test;
import static org.assertj.core.api.Assertions.fail;

public class RetrieverTest {

    @Rule
    public final GreenMailRule greenMail = new GreenMailRule(new ServerSetup[] { ServerSetupTest.IMAP, ServerSetupTest.IMAPS, ServerSetupTest.SMTP, ServerSetupTest.SMTPS, ServerSetupTest.POP3, ServerSetupTest.POP3S });
    
}

```


==> figs/example-condition.txt <==
(next = request.nextChar()) != '\n' &&
next != CHR_CR &&
isAtomSpecial(request.consumeAll(CHR_SPACE)) &&
!request.consumeAll(CHR_SPACE) == '(' &&
!request.consumeAll(CHR_SPACE) == ')'

